Quark number susceptibility and conserved charge fluctuation for (2+1)-flavor QCD with M\"obius domain wall fermions

We present quark number susceptibilities and conserved charge fluctuations for (2+1)-flavor QCD using M\"obius Domain Wall fermions with a pion mass of \(135~\rm{MeV}\). Our results are compared with hadron resonance gas models below the QCD transition temperature and with \(\mathcal{O}(g^2)\) perturbation theory at high temperatures. Additionally, we compare our findings with results from staggered fermion discretizations. Furthermore, we also present results of leading order Kurtosis of electric charge and strangeness fluctuations.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

